Neutrino Physics at Future Colliders

This is a brief review of the collider phenomenology of neutrino physics. Current and future colliders provide an ideal testing ground for (sub)TeV-scale neutrino mass models, as they can directly probe the messenger particles, which could be either new fermions, scalars, or gauge bosons, associated with neutrino mass generation. Moreover, the recent observation of TeV-scale neutrinos produced at the LHC offers new ways to test the limits of the Standard Model and beyond.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

